Input Regularization for Integer Optimal Control in BV with Applications to Control of Poroelastic and Poroviscoelastic Systems

We revisit a class of integer optimal control problems for which a trust-region method has been proposed and analyzed in arXiv:2106.13453v3 [math.OC]. While the algorithm proposed in arXiv:2106.13453v3 [math.OC] successfully solves the class of optimization problems under consideration, its convergence analysis requires restrictive regularity assumptions. There are many examples of integer optimal control problems involving partial differential equations where these regularity assumptions are not satisfied. In this article we provide a way to bypass the restrictive regularity assumptions by introducing an additional partial regularization of the control inputs by means of mollification and proving a $\Gamma$-convergence-type result when the support parameter of the mollification is driven to zero. We highlight the applicability of this theory in the case of fluid flows through deformable porous media equations that arise in biomechanics. We show that the regularity assumptions are violated in the case of poro-visco-elastic systems, and thus one needs to use the regularization of the control input introduced in this article. Associated numerical results show that while the homotopy can help to find better objective values and points of lower instationarity, the practical performance of the algorithm without the input regularization may be on par with the homotopy.

==> data/w_1_0_1.00e-02.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_1_0_1.00e-02_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_1_0_1.00e-04.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-1.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_1_0_1.00e-04_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-5.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-5.000000000000000000e+00
5.322265625000000000e-02,-5.000000000000000000e+00
5.419921875000000000e-02,-5.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-1.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_1_1_1.00e-02.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_1_1_1.00e-02_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_1_1_1.00e-04.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_1_1_1.00e-04_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-3.000000000000000000e+00
1.225585937500000000e-01,-3.000000000000000000e+00
1.235351562500000000e-01,-3.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_2_0_1.00e-02.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_2_0_1.00e-02_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-5.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-5.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_2_0_1.00e-04.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-5.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-1.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_2_0_1.00e-04_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-5.000000000000000000e+00
5.322265625000000000e-02,-5.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-1.000000000000000000e+00
8.154296875000000000e-02,-1.000000000000000000e+00
8.251953125000000000e-02,-1.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_2_1_1.00e-02.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_2_1_1.00e-02_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_2_1_1.00e-04.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_2_1_1.00e-04_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-3.000000000000000000e+00
1.225585937500000000e-01,-3.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_3_0_1.00e-02.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_3_0_1.00e-02_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_3_0_1.00e-04.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-5.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-1.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_3_0_1.00e-04_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,0.000000000000000000e+00
2.114257812500000000e-01,0.000000000000000000e+00
2.124023437500000000e-01,0.000000000000000000e+00
2.133789062500000000e-01,0.000000000000000000e+00
2.143554687500000000e-01,0.000000000000000000e+00
2.153320312500000000e-01,0.000000000000000000e+00
2.163085937500000000e-01,0.000000000000000000e+00
2.172851562500000000e-01,0.000000000000000000e+00
2.182617187500000000e-01,0.000000000000000000e+00
2.192382812500000000e-01,0.000000000000000000e+00
2.202148437500000000e-01,0.000000000000000000e+00
2.211914062500000000e-01,0.000000000000000000e+00
2.221679687500000000e-01,0.000000000000000000e+00
2.231445312500000000e-01,0.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_3_1_1.00e-02.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_3_1_1.00e-02_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_3_1_1.00e-04.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_3_1_1.00e-04_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-3.000000000000000000e+00
1.225585937500000000e-01,-3.000000000000000000e+00
1.235351562500000000e-01,-3.000000000000000000e+00
1.245117187500000000e-01,-3.000000000000000000e+00
1.254882812500000000e-01,-3.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_4_0_1.00e-02.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_4_0_1.00e-02_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_4_0_1.00e-04.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-5.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,0.000000000000000000e+00
2.163085937500000000e-01,0.000000000000000000e+00
2.172851562500000000e-01,0.000000000000000000e+00
2.182617187500000000e-01,0.000000000000000000e+00
2.192382812500000000e-01,0.000000000000000000e+00
2.202148437500000000e-01,0.000000000000000000e+00
2.211914062500000000e-01,0.000000000000000000e+00
2.221679687500000000e-01,0.000000000000000000e+00
2.231445312500000000e-01,0.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_4_0_1.00e-04_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-7.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,0.000000000000000000e+00
2.153320312500000000e-01,0.000000000000000000e+00
2.163085937500000000e-01,0.000000000000000000e+00
2.172851562500000000e-01,0.000000000000000000e+00
2.182617187500000000e-01,0.000000000000000000e+00
2.192382812500000000e-01,0.000000000000000000e+00
2.202148437500000000e-01,0.000000000000000000e+00
2.211914062500000000e-01,0.000000000000000000e+00
2.221679687500000000e-01,0.000000000000000000e+00
2.231445312500000000e-01,0.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,0.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_4_1_1.00e-02.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_4_1_1.00e-02_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_4_1_1.00e-04.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_4_1_1.00e-04_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_5_0_1.00e-02.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_5_0_1.00e-02_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-5.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-5.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_5_0_1.00e-04.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_5_0_1.00e-04_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-7.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-1.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,0.000000000000000000e+00
2.583007812500000000e-01,0.000000000000000000e+00
2.592773437500000000e-01,0.000000000000000000e+00
2.602539062500000000e-01,0.000000000000000000e+00
2.612304687500000000e-01,0.000000000000000000e+00
2.622070312500000000e-01,0.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,0.000000000000000000e+00
3.540039062500000000e-01,0.000000000000000000e+00
3.549804687500000000e-01,0.000000000000000000e+00
3.559570312500000000e-01,0.000000000000000000e+00
3.569335937500000000e-01,0.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_5_1_1.00e-02.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_5_1_1.00e-02_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_5_1_1.00e-04.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_5_1_1.00e-04_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-3.000000000000000000e+00
1.225585937500000000e-01,-3.000000000000000000e+00
1.235351562500000000e-01,-3.000000000000000000e+00
1.245117187500000000e-01,-3.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_6_0_1.00e-02.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,0.000000000000000000e+00
2.641601562500000000e-01,0.000000000000000000e+00
2.651367187500000000e-01,0.000000000000000000e+00
2.661132812500000000e-01,0.000000000000000000e+00
2.670898437500000000e-01,0.000000000000000000e+00
2.680664062500000000e-01,0.000000000000000000e+00
2.690429687500000000e-01,0.000000000000000000e+00
2.700195312500000000e-01,0.000000000000000000e+00
2.709960937500000000e-01,0.000000000000000000e+00
2.719726562500000000e-01,0.000000000000000000e+00
2.729492187500000000e-01,0.000000000000000000e+00
2.739257812500000000e-01,0.000000000000000000e+00
2.749023437500000000e-01,0.000000000000000000e+00
2.758789062500000000e-01,0.000000000000000000e+00
2.768554687500000000e-01,0.000000000000000000e+00
2.778320312500000000e-01,0.000000000000000000e+00
2.788085937500000000e-01,0.000000000000000000e+00
2.797851562500000000e-01,0.000000000000000000e+00
2.807617187500000000e-01,0.000000000000000000e+00
2.817382812500000000e-01,0.000000000000000000e+00
2.827148437500000000e-01,0.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_6_0_1.00e-02_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-5.000000000000000000e+00
3.759765625000000000e-02,-5.000000000000000000e+00
3.857421875000000000e-02,-5.000000000000000000e+00
3.955078125000000000e-02,-5.000000000000000000e+00
4.052734375000000000e-02,-5.000000000000000000e+00
4.150390625000000000e-02,-5.000000000000000000e+00
4.248046875000000000e-02,-5.000000000000000000e+00
4.345703125000000000e-02,-5.000000000000000000e+00
4.443359375000000000e-02,-5.000000000000000000e+00
4.541015625000000000e-02,-5.000000000000000000e+00
4.638671875000000000e-02,-5.000000000000000000e+00
4.736328125000000000e-02,-5.000000000000000000e+00
4.833984375000000000e-02,-5.000000000000000000e+00
4.931640625000000000e-02,-5.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,0.000000000000000000e+00
2.172851562500000000e-01,0.000000000000000000e+00
2.182617187500000000e-01,0.000000000000000000e+00
2.192382812500000000e-01,0.000000000000000000e+00
2.202148437500000000e-01,0.000000000000000000e+00
2.211914062500000000e-01,0.000000000000000000e+00
2.221679687500000000e-01,0.000000000000000000e+00
2.231445312500000000e-01,0.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,0.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_6_0_1.00e-04.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-1.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,0.000000000000000000e+00
2.211914062500000000e-01,0.000000000000000000e+00
2.221679687500000000e-01,0.000000000000000000e+00
2.231445312500000000e-01,0.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,0.000000000000000000e+00
2.856445312500000000e-01,0.000000000000000000e+00
2.866210937500000000e-01,0.000000000000000000e+00
2.875976562500000000e-01,0.000000000000000000e+00
2.885742187500000000e-01,0.000000000000000000e+00
2.895507812500000000e-01,0.000000000000000000e+00
2.905273437500000000e-01,0.000000000000000000e+00
2.915039062500000000e-01,0.000000000000000000e+00
2.924804687500000000e-01,0.000000000000000000e+00
2.934570312500000000e-01,0.000000000000000000e+00
2.944335937500000000e-01,0.000000000000000000e+00
2.954101562500000000e-01,0.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,0.000000000000000000e+00
3.598632812500000000e-01,0.000000000000000000e+00
3.608398437500000000e-01,0.000000000000000000e+00
3.618164062500000000e-01,0.000000000000000000e+00
3.627929687500000000e-01,0.000000000000000000e+00
3.637695312500000000e-01,0.000000000000000000e+00
3.647460937500000000e-01,0.000000000000000000e+00
3.657226562500000000e-01,0.000000000000000000e+00
3.666992187500000000e-01,0.000000000000000000e+00
3.676757812500000000e-01,0.000000000000000000e+00
3.686523437500000000e-01,0.000000000000000000e+00
3.696289062500000000e-01,0.000000000000000000e+00
3.706054687500000000e-01,0.000000000000000000e+00
3.715820312500000000e-01,0.000000000000000000e+00
3.725585937500000000e-01,0.000000000000000000e+00
3.735351562500000000e-01,0.000000000000000000e+00
3.745117187500000000e-01,0.000000000000000000e+00
3.754882812500000000e-01,0.000000000000000000e+00
3.764648437500000000e-01,0.000000000000000000e+00
3.774414062500000000e-01,0.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_6_0_1.00e-04_ini.csv <==
4.882812500000000000e-04,-7.000000000000000000e+00
1.464843750000000000e-03,-7.000000000000000000e+00
2.441406250000000000e-03,-7.000000000000000000e+00
3.417968750000000000e-03,-7.000000000000000000e+00
4.394531250000000000e-03,-7.000000000000000000e+00
5.371093750000000000e-03,-7.000000000000000000e+00
6.347656250000000000e-03,-7.000000000000000000e+00
7.324218750000000000e-03,-7.000000000000000000e+00
8.300781250000000000e-03,-7.000000000000000000e+00
9.277343750000000000e-03,-7.000000000000000000e+00
1.025390625000000000e-02,-7.000000000000000000e+00
1.123046875000000000e-02,-7.000000000000000000e+00
1.220703125000000000e-02,-7.000000000000000000e+00
1.318359375000000000e-02,-7.000000000000000000e+00
1.416015625000000000e-02,-7.000000000000000000e+00
1.513671875000000000e-02,-7.000000000000000000e+00
1.611328125000000000e-02,-7.000000000000000000e+00
1.708984375000000000e-02,-7.000000000000000000e+00
1.806640625000000000e-02,-7.000000000000000000e+00
1.904296875000000000e-02,-7.000000000000000000e+00
2.001953125000000000e-02,-7.000000000000000000e+00
2.099609375000000000e-02,-7.000000000000000000e+00
2.197265625000000000e-02,-7.000000000000000000e+00
2.294921875000000000e-02,-7.000000000000000000e+00
2.392578125000000000e-02,-7.000000000000000000e+00
2.490234375000000000e-02,-7.000000000000000000e+00
2.587890625000000000e-02,-7.000000000000000000e+00
2.685546875000000000e-02,-7.000000000000000000e+00
2.783203125000000000e-02,-7.000000000000000000e+00
2.880859375000000000e-02,-7.000000000000000000e+00
2.978515625000000000e-02,-7.000000000000000000e+00
3.076171875000000000e-02,-7.000000000000000000e+00
3.173828125000000000e-02,-7.000000000000000000e+00
3.271484375000000000e-02,-7.000000000000000000e+00
3.369140625000000000e-02,-7.000000000000000000e+00
3.466796875000000000e-02,-7.000000000000000000e+00
3.564453125000000000e-02,-7.000000000000000000e+00
3.662109375000000000e-02,-7.000000000000000000e+00
3.759765625000000000e-02,-7.000000000000000000e+00
3.857421875000000000e-02,-7.000000000000000000e+00
3.955078125000000000e-02,-7.000000000000000000e+00
4.052734375000000000e-02,-7.000000000000000000e+00
4.150390625000000000e-02,-7.000000000000000000e+00
4.248046875000000000e-02,-7.000000000000000000e+00
4.345703125000000000e-02,-7.000000000000000000e+00
4.443359375000000000e-02,-7.000000000000000000e+00
4.541015625000000000e-02,-7.000000000000000000e+00
4.638671875000000000e-02,-7.000000000000000000e+00
4.736328125000000000e-02,-7.000000000000000000e+00
4.833984375000000000e-02,-7.000000000000000000e+00
4.931640625000000000e-02,-7.000000000000000000e+00
5.029296875000000000e-02,-7.000000000000000000e+00
5.126953125000000000e-02,-5.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-1.000000000000000000e+00
8.544921875000000000e-02,-1.000000000000000000e+00
8.642578125000000000e-02,-1.000000000000000000e+00
8.740234375000000000e-02,-1.000000000000000000e+00
8.837890625000000000e-02,-1.000000000000000000e+00
8.935546875000000000e-02,-1.000000000000000000e+00
9.033203125000000000e-02,-1.000000000000000000e+00
9.130859375000000000e-02,-1.000000000000000000e+00
9.228515625000000000e-02,-1.000000000000000000e+00
9.326171875000000000e-02,-1.000000000000000000e+00
9.423828125000000000e-02,-1.000000000000000000e+00
9.521484375000000000e-02,-1.000000000000000000e+00
9.619140625000000000e-02,-1.000000000000000000e+00
9.716796875000000000e-02,-1.000000000000000000e+00
9.814453125000000000e-02,-1.000000000000000000e+00
9.912109375000000000e-02,-1.000000000000000000e+00
1.000976562500000000e-01,-1.000000000000000000e+00
1.010742187500000000e-01,-1.000000000000000000e+00
1.020507812500000000e-01,-1.000000000000000000e+00
1.030273437500000000e-01,-1.000000000000000000e+00
1.040039062500000000e-01,-1.000000000000000000e+00
1.049804687500000000e-01,-1.000000000000000000e+00
1.059570312500000000e-01,-1.000000000000000000e+00
1.069335937500000000e-01,-1.000000000000000000e+00
1.079101562500000000e-01,-1.000000000000000000e+00
1.088867187500000000e-01,-1.000000000000000000e+00
1.098632812500000000e-01,-1.000000000000000000e+00
1.108398437500000000e-01,-1.000000000000000000e+00
1.118164062500000000e-01,-1.000000000000000000e+00
1.127929687500000000e-01,-1.000000000000000000e+00
1.137695312500000000e-01,-1.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,0.000000000000000000e+00
2.241210937500000000e-01,0.000000000000000000e+00
2.250976562500000000e-01,0.000000000000000000e+00
2.260742187500000000e-01,0.000000000000000000e+00
2.270507812500000000e-01,0.000000000000000000e+00
2.280273437500000000e-01,0.000000000000000000e+00
2.290039062500000000e-01,0.000000000000000000e+00
2.299804687500000000e-01,0.000000000000000000e+00
2.309570312500000000e-01,0.000000000000000000e+00
2.319335937500000000e-01,0.000000000000000000e+00
2.329101562500000000e-01,0.000000000000000000e+00
2.338867187500000000e-01,0.000000000000000000e+00
2.348632812500000000e-01,0.000000000000000000e+00
2.358398437500000000e-01,0.000000000000000000e+00
2.368164062500000000e-01,0.000000000000000000e+00
2.377929687500000000e-01,0.000000000000000000e+00
2.387695312500000000e-01,0.000000000000000000e+00
2.397460937500000000e-01,0.000000000000000000e+00
2.407226562500000000e-01,0.000000000000000000e+00
2.416992187500000000e-01,0.000000000000000000e+00
2.426757812500000000e-01,0.000000000000000000e+00
2.436523437500000000e-01,0.000000000000000000e+00
2.446289062500000000e-01,0.000000000000000000e+00
2.456054687500000000e-01,0.000000000000000000e+00
2.465820312500000000e-01,0.000000000000000000e+00
2.475585937500000000e-01,0.000000000000000000e+00
2.485351562500000000e-01,0.000000000000000000e+00
2.495117187500000000e-01,0.000000000000000000e+00
2.504882812500000000e-01,0.000000000000000000e+00
2.514648437500000000e-01,0.000000000000000000e+00
2.524414062500000000e-01,0.000000000000000000e+00
2.534179687500000000e-01,0.000000000000000000e+00
2.543945312500000000e-01,0.000000000000000000e+00
2.553710937500000000e-01,0.000000000000000000e+00
2.563476562500000000e-01,0.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,0.000000000000000000e+00
2.973632812500000000e-01,0.000000000000000000e+00
2.983398437500000000e-01,0.000000000000000000e+00
2.993164062500000000e-01,0.000000000000000000e+00
3.002929687500000000e-01,0.000000000000000000e+00
3.012695312500000000e-01,0.000000000000000000e+00
3.022460937500000000e-01,0.000000000000000000e+00
3.032226562500000000e-01,0.000000000000000000e+00
3.041992187500000000e-01,0.000000000000000000e+00
3.051757812500000000e-01,0.000000000000000000e+00
3.061523437500000000e-01,0.000000000000000000e+00
3.071289062500000000e-01,0.000000000000000000e+00
3.081054687500000000e-01,0.000000000000000000e+00
3.090820312500000000e-01,0.000000000000000000e+00
3.100585937500000000e-01,0.000000000000000000e+00
3.110351562500000000e-01,0.000000000000000000e+00
3.120117187500000000e-01,0.000000000000000000e+00
3.129882812500000000e-01,0.000000000000000000e+00
3.139648437500000000e-01,0.000000000000000000e+00
3.149414062500000000e-01,0.000000000000000000e+00
3.159179687500000000e-01,0.000000000000000000e+00
3.168945312500000000e-01,0.000000000000000000e+00
3.178710937500000000e-01,0.000000000000000000e+00
3.188476562500000000e-01,0.000000000000000000e+00
3.198242187500000000e-01,0.000000000000000000e+00
3.208007812500000000e-01,0.000000000000000000e+00
3.217773437500000000e-01,0.000000000000000000e+00
3.227539062500000000e-01,0.000000000000000000e+00
3.237304687500000000e-01,0.000000000000000000e+00
3.247070312500000000e-01,0.000000000000000000e+00
3.256835937500000000e-01,0.000000000000000000e+00
3.266601562500000000e-01,0.000000000000000000e+00
3.276367187500000000e-01,0.000000000000000000e+00
3.286132812500000000e-01,0.000000000000000000e+00
3.295898437500000000e-01,0.000000000000000000e+00
3.305664062500000000e-01,0.000000000000000000e+00
3.315429687500000000e-01,0.000000000000000000e+00
3.325195312500000000e-01,0.000000000000000000e+00
3.334960937500000000e-01,0.000000000000000000e+00
3.344726562500000000e-01,0.000000000000000000e+00
3.354492187500000000e-01,0.000000000000000000e+00
3.364257812500000000e-01,0.000000000000000000e+00
3.374023437500000000e-01,0.000000000000000000e+00
3.383789062500000000e-01,0.000000000000000000e+00
3.393554687500000000e-01,0.000000000000000000e+00
3.403320312500000000e-01,0.000000000000000000e+00
3.413085937500000000e-01,0.000000000000000000e+00
3.422851562500000000e-01,0.000000000000000000e+00
3.432617187500000000e-01,0.000000000000000000e+00
3.442382812500000000e-01,0.000000000000000000e+00
3.452148437500000000e-01,0.000000000000000000e+00
3.461914062500000000e-01,0.000000000000000000e+00
3.471679687500000000e-01,0.000000000000000000e+00
3.481445312500000000e-01,0.000000000000000000e+00
3.491210937500000000e-01,0.000000000000000000e+00
3.500976562500000000e-01,0.000000000000000000e+00
3.510742187500000000e-01,0.000000000000000000e+00
3.520507812500000000e-01,0.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,0.000000000000000000e+00
3.793945312500000000e-01,0.000000000000000000e+00
3.803710937500000000e-01,0.000000000000000000e+00
3.813476562500000000e-01,0.000000000000000000e+00
3.823242187500000000e-01,0.000000000000000000e+00
3.833007812500000000e-01,0.000000000000000000e+00
3.842773437500000000e-01,0.000000000000000000e+00
3.852539062500000000e-01,0.000000000000000000e+00
3.862304687500000000e-01,0.000000000000000000e+00
3.872070312500000000e-01,0.000000000000000000e+00
3.881835937500000000e-01,0.000000000000000000e+00
3.891601562500000000e-01,0.000000000000000000e+00
3.901367187500000000e-01,0.000000000000000000e+00
3.911132812500000000e-01,0.000000000000000000e+00
3.920898437500000000e-01,0.000000000000000000e+00
3.930664062500000000e-01,0.000000000000000000e+00
3.940429687500000000e-01,0.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,0.000000000000000000e+00
4.067382812500000000e-01,0.000000000000000000e+00
4.077148437500000000e-01,0.000000000000000000e+00
4.086914062500000000e-01,0.000000000000000000e+00
4.096679687500000000e-01,0.000000000000000000e+00
4.106445312500000000e-01,0.000000000000000000e+00
4.116210937500000000e-01,0.000000000000000000e+00
4.125976562500000000e-01,0.000000000000000000e+00
4.135742187500000000e-01,0.000000000000000000e+00
4.145507812500000000e-01,0.000000000000000000e+00
4.155273437500000000e-01,0.000000000000000000e+00
4.165039062500000000e-01,0.000000000000000000e+00
4.174804687500000000e-01,0.000000000000000000e+00
4.184570312500000000e-01,0.000000000000000000e+00
4.194335937500000000e-01,0.000000000000000000e+00
4.204101562500000000e-01,0.000000000000000000e+00
4.213867187500000000e-01,0.000000000000000000e+00
4.223632812500000000e-01,0.000000000000000000e+00
4.233398437500000000e-01,0.000000000000000000e+00
4.243164062500000000e-01,0.000000000000000000e+00
4.252929687500000000e-01,0.000000000000000000e+00
4.262695312500000000e-01,0.000000000000000000e+00
4.272460937500000000e-01,0.000000000000000000e+00
4.282226562500000000e-01,0.000000000000000000e+00
4.291992187500000000e-01,0.000000000000000000e+00
4.301757812500000000e-01,0.000000000000000000e+00
4.311523437500000000e-01,0.000000000000000000e+00
4.321289062500000000e-01,0.000000000000000000e+00
4.331054687500000000e-01,0.000000000000000000e+00
4.340820312500000000e-01,0.000000000000000000e+00
4.350585937500000000e-01,0.000000000000000000e+00
4.360351562500000000e-01,0.000000000000000000e+00
4.370117187500000000e-01,0.000000000000000000e+00
4.379882812500000000e-01,0.000000000000000000e+00
4.389648437500000000e-01,0.000000000000000000e+00
4.399414062500000000e-01,0.000000000000000000e+00
4.409179687500000000e-01,0.000000000000000000e+00
4.418945312500000000e-01,0.000000000000000000e+00
4.428710937500000000e-01,0.000000000000000000e+00
4.438476562500000000e-01,0.000000000000000000e+00
4.448242187500000000e-01,0.000000000000000000e+00
4.458007812500000000e-01,0.000000000000000000e+00
4.467773437500000000e-01,0.000000000000000000e+00
4.477539062500000000e-01,0.000000000000000000e+00
4.487304687500000000e-01,0.000000000000000000e+00
4.497070312500000000e-01,0.000000000000000000e+00
4.506835937500000000e-01,0.000000000000000000e+00
4.516601562500000000e-01,0.000000000000000000e+00
4.526367187500000000e-01,0.000000000000000000e+00
4.536132812500000000e-01,0.000000000000000000e+00
4.545898437500000000e-01,0.000000000000000000e+00
4.555664062500000000e-01,0.000000000000000000e+00
4.565429687500000000e-01,0.000000000000000000e+00
4.575195312500000000e-01,0.000000000000000000e+00
4.584960937500000000e-01,0.000000000000000000e+00
4.594726562500000000e-01,0.000000000000000000e+00
4.604492187500000000e-01,0.000000000000000000e+00
4.614257812500000000e-01,0.000000000000000000e+00
4.624023437500000000e-01,0.000000000000000000e+00
4.633789062500000000e-01,0.000000000000000000e+00
4.643554687500000000e-01,0.000000000000000000e+00
4.653320312500000000e-01,0.000000000000000000e+00
4.663085937500000000e-01,0.000000000000000000e+00
4.672851562500000000e-01,0.000000000000000000e+00
4.682617187500000000e-01,0.000000000000000000e+00
4.692382812500000000e-01,0.000000000000000000e+00
4.702148437500000000e-01,0.000000000000000000e+00
4.711914062500000000e-01,0.000000000000000000e+00
4.721679687500000000e-01,0.000000000000000000e+00
4.731445312500000000e-01,0.000000000000000000e+00
4.741210937500000000e-01,0.000000000000000000e+00
4.750976562500000000e-01,0.000000000000000000e+00
4.760742187500000000e-01,0.000000000000000000e+00
4.770507812500000000e-01,0.000000000000000000e+00
4.780273437500000000e-01,0.000000000000000000e+00
4.790039062500000000e-01,0.000000000000000000e+00
4.799804687500000000e-01,0.000000000000000000e+00
4.809570312500000000e-01,0.000000000000000000e+00
4.819335937500000000e-01,0.000000000000000000e+00
4.829101562500000000e-01,0.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,0.000000000000000000e+00
4.926757812500000000e-01,0.000000000000000000e+00
4.936523437500000000e-01,0.000000000000000000e+00
4.946289062500000000e-01,0.000000000000000000e+00
4.956054687500000000e-01,0.000000000000000000e+00
4.965820312500000000e-01,0.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00


==> data/w_6_1_1.00e-02.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-1.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_6_1_1.00e-02_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-1.000000000000000000e+00
1.166992187500000000e-01,-1.000000000000000000e+00
1.176757812500000000e-01,-1.000000000000000000e+00
1.186523437500000000e-01,-1.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,0.000000000000000000e+00
4.848632812500000000e-01,0.000000000000000000e+00
4.858398437500000000e-01,0.000000000000000000e+00
4.868164062500000000e-01,0.000000000000000000e+00
4.877929687500000000e-01,0.000000000000000000e+00
4.887695312500000000e-01,0.000000000000000000e+00
4.897460937500000000e-01,0.000000000000000000e+00
4.907226562500000000e-01,0.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_6_1_1.00e-04.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-1.000000000000000000e+00
1.206054687500000000e-01,-1.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,-1.000000000000000000e+00
3.959960937500000000e-01,-1.000000000000000000e+00
3.969726562500000000e-01,-1.000000000000000000e+00
3.979492187500000000e-01,-1.000000000000000000e+00
3.989257812500000000e-01,-1.000000000000000000e+00
3.999023437500000000e-01,-1.000000000000000000e+00
4.008789062500000000e-01,-1.000000000000000000e+00
4.018554687500000000e-01,-1.000000000000000000e+00
4.028320312500000000e-01,-1.000000000000000000e+00
4.038085937500000000e-01,-1.000000000000000000e+00
4.047851562500000000e-01,-1.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,-1.000000000000000000e+00
4.985351562500000000e-01,-1.000000000000000000e+00
4.995117187500000000e-01,-1.000000000000000000e+00


==> data/w_6_1_1.00e-04_ini.csv <==
4.882812500000000000e-04,-3.000000000000000000e+00
1.464843750000000000e-03,-3.000000000000000000e+00
2.441406250000000000e-03,-3.000000000000000000e+00
3.417968750000000000e-03,-3.000000000000000000e+00
4.394531250000000000e-03,-3.000000000000000000e+00
5.371093750000000000e-03,-3.000000000000000000e+00
6.347656250000000000e-03,-3.000000000000000000e+00
7.324218750000000000e-03,-3.000000000000000000e+00
8.300781250000000000e-03,-3.000000000000000000e+00
9.277343750000000000e-03,-3.000000000000000000e+00
1.025390625000000000e-02,-3.000000000000000000e+00
1.123046875000000000e-02,-3.000000000000000000e+00
1.220703125000000000e-02,-3.000000000000000000e+00
1.318359375000000000e-02,-3.000000000000000000e+00
1.416015625000000000e-02,-3.000000000000000000e+00
1.513671875000000000e-02,-3.000000000000000000e+00
1.611328125000000000e-02,-3.000000000000000000e+00
1.708984375000000000e-02,-3.000000000000000000e+00
1.806640625000000000e-02,-3.000000000000000000e+00
1.904296875000000000e-02,-3.000000000000000000e+00
2.001953125000000000e-02,-3.000000000000000000e+00
2.099609375000000000e-02,-3.000000000000000000e+00
2.197265625000000000e-02,-3.000000000000000000e+00
2.294921875000000000e-02,-3.000000000000000000e+00
2.392578125000000000e-02,-3.000000000000000000e+00
2.490234375000000000e-02,-3.000000000000000000e+00
2.587890625000000000e-02,-3.000000000000000000e+00
2.685546875000000000e-02,-3.000000000000000000e+00
2.783203125000000000e-02,-3.000000000000000000e+00
2.880859375000000000e-02,-3.000000000000000000e+00
2.978515625000000000e-02,-3.000000000000000000e+00
3.076171875000000000e-02,-3.000000000000000000e+00
3.173828125000000000e-02,-3.000000000000000000e+00
3.271484375000000000e-02,-3.000000000000000000e+00
3.369140625000000000e-02,-3.000000000000000000e+00
3.466796875000000000e-02,-3.000000000000000000e+00
3.564453125000000000e-02,-3.000000000000000000e+00
3.662109375000000000e-02,-3.000000000000000000e+00
3.759765625000000000e-02,-3.000000000000000000e+00
3.857421875000000000e-02,-3.000000000000000000e+00
3.955078125000000000e-02,-3.000000000000000000e+00
4.052734375000000000e-02,-3.000000000000000000e+00
4.150390625000000000e-02,-3.000000000000000000e+00
4.248046875000000000e-02,-3.000000000000000000e+00
4.345703125000000000e-02,-3.000000000000000000e+00
4.443359375000000000e-02,-3.000000000000000000e+00
4.541015625000000000e-02,-3.000000000000000000e+00
4.638671875000000000e-02,-3.000000000000000000e+00
4.736328125000000000e-02,-3.000000000000000000e+00
4.833984375000000000e-02,-3.000000000000000000e+00
4.931640625000000000e-02,-3.000000000000000000e+00
5.029296875000000000e-02,-3.000000000000000000e+00
5.126953125000000000e-02,-3.000000000000000000e+00
5.224609375000000000e-02,-3.000000000000000000e+00
5.322265625000000000e-02,-3.000000000000000000e+00
5.419921875000000000e-02,-3.000000000000000000e+00
5.517578125000000000e-02,-3.000000000000000000e+00
5.615234375000000000e-02,-3.000000000000000000e+00
5.712890625000000000e-02,-3.000000000000000000e+00
5.810546875000000000e-02,-3.000000000000000000e+00
5.908203125000000000e-02,-3.000000000000000000e+00
6.005859375000000000e-02,-3.000000000000000000e+00
6.103515625000000000e-02,-3.000000000000000000e+00
6.201171875000000000e-02,-3.000000000000000000e+00
6.298828125000000000e-02,-3.000000000000000000e+00
6.396484375000000000e-02,-3.000000000000000000e+00
6.494140625000000000e-02,-3.000000000000000000e+00
6.591796875000000000e-02,-3.000000000000000000e+00
6.689453125000000000e-02,-3.000000000000000000e+00
6.787109375000000000e-02,-3.000000000000000000e+00
6.884765625000000000e-02,-3.000000000000000000e+00
6.982421875000000000e-02,-3.000000000000000000e+00
7.080078125000000000e-02,-3.000000000000000000e+00
7.177734375000000000e-02,-3.000000000000000000e+00
7.275390625000000000e-02,-3.000000000000000000e+00
7.373046875000000000e-02,-3.000000000000000000e+00
7.470703125000000000e-02,-3.000000000000000000e+00
7.568359375000000000e-02,-3.000000000000000000e+00
7.666015625000000000e-02,-3.000000000000000000e+00
7.763671875000000000e-02,-3.000000000000000000e+00
7.861328125000000000e-02,-3.000000000000000000e+00
7.958984375000000000e-02,-3.000000000000000000e+00
8.056640625000000000e-02,-3.000000000000000000e+00
8.154296875000000000e-02,-3.000000000000000000e+00
8.251953125000000000e-02,-3.000000000000000000e+00
8.349609375000000000e-02,-3.000000000000000000e+00
8.447265625000000000e-02,-3.000000000000000000e+00
8.544921875000000000e-02,-3.000000000000000000e+00
8.642578125000000000e-02,-3.000000000000000000e+00
8.740234375000000000e-02,-3.000000000000000000e+00
8.837890625000000000e-02,-3.000000000000000000e+00
8.935546875000000000e-02,-3.000000000000000000e+00
9.033203125000000000e-02,-3.000000000000000000e+00
9.130859375000000000e-02,-3.000000000000000000e+00
9.228515625000000000e-02,-3.000000000000000000e+00
9.326171875000000000e-02,-3.000000000000000000e+00
9.423828125000000000e-02,-3.000000000000000000e+00
9.521484375000000000e-02,-3.000000000000000000e+00
9.619140625000000000e-02,-3.000000000000000000e+00
9.716796875000000000e-02,-3.000000000000000000e+00
9.814453125000000000e-02,-3.000000000000000000e+00
9.912109375000000000e-02,-3.000000000000000000e+00
1.000976562500000000e-01,-3.000000000000000000e+00
1.010742187500000000e-01,-3.000000000000000000e+00
1.020507812500000000e-01,-3.000000000000000000e+00
1.030273437500000000e-01,-3.000000000000000000e+00
1.040039062500000000e-01,-3.000000000000000000e+00
1.049804687500000000e-01,-3.000000000000000000e+00
1.059570312500000000e-01,-3.000000000000000000e+00
1.069335937500000000e-01,-3.000000000000000000e+00
1.079101562500000000e-01,-3.000000000000000000e+00
1.088867187500000000e-01,-3.000000000000000000e+00
1.098632812500000000e-01,-3.000000000000000000e+00
1.108398437500000000e-01,-3.000000000000000000e+00
1.118164062500000000e-01,-3.000000000000000000e+00
1.127929687500000000e-01,-3.000000000000000000e+00
1.137695312500000000e-01,-3.000000000000000000e+00
1.147460937500000000e-01,-3.000000000000000000e+00
1.157226562500000000e-01,-3.000000000000000000e+00
1.166992187500000000e-01,-3.000000000000000000e+00
1.176757812500000000e-01,-3.000000000000000000e+00
1.186523437500000000e-01,-3.000000000000000000e+00
1.196289062500000000e-01,-3.000000000000000000e+00
1.206054687500000000e-01,-3.000000000000000000e+00
1.215820312500000000e-01,-1.000000000000000000e+00
1.225585937500000000e-01,-1.000000000000000000e+00
1.235351562500000000e-01,-1.000000000000000000e+00
1.245117187500000000e-01,-1.000000000000000000e+00
1.254882812500000000e-01,-1.000000000000000000e+00
1.264648437500000000e-01,-1.000000000000000000e+00
1.274414062500000000e-01,-1.000000000000000000e+00
1.284179687500000000e-01,-1.000000000000000000e+00
1.293945312500000000e-01,-1.000000000000000000e+00
1.303710937500000000e-01,-1.000000000000000000e+00
1.313476562500000000e-01,-1.000000000000000000e+00
1.323242187500000000e-01,-1.000000000000000000e+00
1.333007812500000000e-01,-1.000000000000000000e+00
1.342773437500000000e-01,-1.000000000000000000e+00
1.352539062500000000e-01,-1.000000000000000000e+00
1.362304687500000000e-01,-1.000000000000000000e+00
1.372070312500000000e-01,-1.000000000000000000e+00
1.381835937500000000e-01,-1.000000000000000000e+00
1.391601562500000000e-01,-1.000000000000000000e+00
1.401367187500000000e-01,-1.000000000000000000e+00
1.411132812500000000e-01,-1.000000000000000000e+00
1.420898437500000000e-01,-1.000000000000000000e+00
1.430664062500000000e-01,-1.000000000000000000e+00
1.440429687500000000e-01,-1.000000000000000000e+00
1.450195312500000000e-01,-1.000000000000000000e+00
1.459960937500000000e-01,-1.000000000000000000e+00
1.469726562500000000e-01,-1.000000000000000000e+00
1.479492187500000000e-01,-1.000000000000000000e+00
1.489257812500000000e-01,-1.000000000000000000e+00
1.499023437500000000e-01,-1.000000000000000000e+00
1.508789062500000000e-01,-1.000000000000000000e+00
1.518554687500000000e-01,-1.000000000000000000e+00
1.528320312500000000e-01,-1.000000000000000000e+00
1.538085937500000000e-01,-1.000000000000000000e+00
1.547851562500000000e-01,-1.000000000000000000e+00
1.557617187500000000e-01,-1.000000000000000000e+00
1.567382812500000000e-01,-1.000000000000000000e+00
1.577148437500000000e-01,-1.000000000000000000e+00
1.586914062500000000e-01,-1.000000000000000000e+00
1.596679687500000000e-01,-1.000000000000000000e+00
1.606445312500000000e-01,-1.000000000000000000e+00
1.616210937500000000e-01,-1.000000000000000000e+00
1.625976562500000000e-01,-1.000000000000000000e+00
1.635742187500000000e-01,-1.000000000000000000e+00
1.645507812500000000e-01,-1.000000000000000000e+00
1.655273437500000000e-01,-1.000000000000000000e+00
1.665039062500000000e-01,-1.000000000000000000e+00
1.674804687500000000e-01,-1.000000000000000000e+00
1.684570312500000000e-01,-1.000000000000000000e+00
1.694335937500000000e-01,-1.000000000000000000e+00
1.704101562500000000e-01,-1.000000000000000000e+00
1.713867187500000000e-01,-1.000000000000000000e+00
1.723632812500000000e-01,-1.000000000000000000e+00
1.733398437500000000e-01,-1.000000000000000000e+00
1.743164062500000000e-01,-1.000000000000000000e+00
1.752929687500000000e-01,-1.000000000000000000e+00
1.762695312500000000e-01,-1.000000000000000000e+00
1.772460937500000000e-01,-1.000000000000000000e+00
1.782226562500000000e-01,-1.000000000000000000e+00
1.791992187500000000e-01,-1.000000000000000000e+00
1.801757812500000000e-01,-1.000000000000000000e+00
1.811523437500000000e-01,-1.000000000000000000e+00
1.821289062500000000e-01,-1.000000000000000000e+00
1.831054687500000000e-01,-1.000000000000000000e+00
1.840820312500000000e-01,-1.000000000000000000e+00
1.850585937500000000e-01,-1.000000000000000000e+00
1.860351562500000000e-01,-1.000000000000000000e+00
1.870117187500000000e-01,-1.000000000000000000e+00
1.879882812500000000e-01,-1.000000000000000000e+00
1.889648437500000000e-01,-1.000000000000000000e+00
1.899414062500000000e-01,-1.000000000000000000e+00
1.909179687500000000e-01,-1.000000000000000000e+00
1.918945312500000000e-01,-1.000000000000000000e+00
1.928710937500000000e-01,-1.000000000000000000e+00
1.938476562500000000e-01,-1.000000000000000000e+00
1.948242187500000000e-01,-1.000000000000000000e+00
1.958007812500000000e-01,-1.000000000000000000e+00
1.967773437500000000e-01,-1.000000000000000000e+00
1.977539062500000000e-01,-1.000000000000000000e+00
1.987304687500000000e-01,-1.000000000000000000e+00
1.997070312500000000e-01,-1.000000000000000000e+00
2.006835937500000000e-01,-1.000000000000000000e+00
2.016601562500000000e-01,-1.000000000000000000e+00
2.026367187500000000e-01,-1.000000000000000000e+00
2.036132812500000000e-01,-1.000000000000000000e+00
2.045898437500000000e-01,-1.000000000000000000e+00
2.055664062500000000e-01,-1.000000000000000000e+00
2.065429687500000000e-01,-1.000000000000000000e+00
2.075195312500000000e-01,-1.000000000000000000e+00
2.084960937500000000e-01,-1.000000000000000000e+00
2.094726562500000000e-01,-1.000000000000000000e+00
2.104492187500000000e-01,-1.000000000000000000e+00
2.114257812500000000e-01,-1.000000000000000000e+00
2.124023437500000000e-01,-1.000000000000000000e+00
2.133789062500000000e-01,-1.000000000000000000e+00
2.143554687500000000e-01,-1.000000000000000000e+00
2.153320312500000000e-01,-1.000000000000000000e+00
2.163085937500000000e-01,-1.000000000000000000e+00
2.172851562500000000e-01,-1.000000000000000000e+00
2.182617187500000000e-01,-1.000000000000000000e+00
2.192382812500000000e-01,-1.000000000000000000e+00
2.202148437500000000e-01,-1.000000000000000000e+00
2.211914062500000000e-01,-1.000000000000000000e+00
2.221679687500000000e-01,-1.000000000000000000e+00
2.231445312500000000e-01,-1.000000000000000000e+00
2.241210937500000000e-01,-1.000000000000000000e+00
2.250976562500000000e-01,-1.000000000000000000e+00
2.260742187500000000e-01,-1.000000000000000000e+00
2.270507812500000000e-01,-1.000000000000000000e+00
2.280273437500000000e-01,-1.000000000000000000e+00
2.290039062500000000e-01,-1.000000000000000000e+00
2.299804687500000000e-01,-1.000000000000000000e+00
2.309570312500000000e-01,-1.000000000000000000e+00
2.319335937500000000e-01,-1.000000000000000000e+00
2.329101562500000000e-01,-1.000000000000000000e+00
2.338867187500000000e-01,-1.000000000000000000e+00
2.348632812500000000e-01,-1.000000000000000000e+00
2.358398437500000000e-01,-1.000000000000000000e+00
2.368164062500000000e-01,-1.000000000000000000e+00
2.377929687500000000e-01,-1.000000000000000000e+00
2.387695312500000000e-01,-1.000000000000000000e+00
2.397460937500000000e-01,-1.000000000000000000e+00
2.407226562500000000e-01,-1.000000000000000000e+00
2.416992187500000000e-01,-1.000000000000000000e+00
2.426757812500000000e-01,-1.000000000000000000e+00
2.436523437500000000e-01,-1.000000000000000000e+00
2.446289062500000000e-01,-1.000000000000000000e+00
2.456054687500000000e-01,-1.000000000000000000e+00
2.465820312500000000e-01,-1.000000000000000000e+00
2.475585937500000000e-01,-1.000000000000000000e+00
2.485351562500000000e-01,-1.000000000000000000e+00
2.495117187500000000e-01,-1.000000000000000000e+00
2.504882812500000000e-01,-1.000000000000000000e+00
2.514648437500000000e-01,-1.000000000000000000e+00
2.524414062500000000e-01,-1.000000000000000000e+00
2.534179687500000000e-01,-1.000000000000000000e+00
2.543945312500000000e-01,-1.000000000000000000e+00
2.553710937500000000e-01,-1.000000000000000000e+00
2.563476562500000000e-01,-1.000000000000000000e+00
2.573242187500000000e-01,-1.000000000000000000e+00
2.583007812500000000e-01,-1.000000000000000000e+00
2.592773437500000000e-01,-1.000000000000000000e+00
2.602539062500000000e-01,-1.000000000000000000e+00
2.612304687500000000e-01,-1.000000000000000000e+00
2.622070312500000000e-01,-1.000000000000000000e+00
2.631835937500000000e-01,-1.000000000000000000e+00
2.641601562500000000e-01,-1.000000000000000000e+00
2.651367187500000000e-01,-1.000000000000000000e+00
2.661132812500000000e-01,-1.000000000000000000e+00
2.670898437500000000e-01,-1.000000000000000000e+00
2.680664062500000000e-01,-1.000000000000000000e+00
2.690429687500000000e-01,-1.000000000000000000e+00
2.700195312500000000e-01,-1.000000000000000000e+00
2.709960937500000000e-01,-1.000000000000000000e+00
2.719726562500000000e-01,-1.000000000000000000e+00
2.729492187500000000e-01,-1.000000000000000000e+00
2.739257812500000000e-01,-1.000000000000000000e+00
2.749023437500000000e-01,-1.000000000000000000e+00
2.758789062500000000e-01,-1.000000000000000000e+00
2.768554687500000000e-01,-1.000000000000000000e+00
2.778320312500000000e-01,-1.000000000000000000e+00
2.788085937500000000e-01,-1.000000000000000000e+00
2.797851562500000000e-01,-1.000000000000000000e+00
2.807617187500000000e-01,-1.000000000000000000e+00
2.817382812500000000e-01,-1.000000000000000000e+00
2.827148437500000000e-01,-1.000000000000000000e+00
2.836914062500000000e-01,-1.000000000000000000e+00
2.846679687500000000e-01,-1.000000000000000000e+00
2.856445312500000000e-01,-1.000000000000000000e+00
2.866210937500000000e-01,-1.000000000000000000e+00
2.875976562500000000e-01,-1.000000000000000000e+00
2.885742187500000000e-01,-1.000000000000000000e+00
2.895507812500000000e-01,-1.000000000000000000e+00
2.905273437500000000e-01,-1.000000000000000000e+00
2.915039062500000000e-01,-1.000000000000000000e+00
2.924804687500000000e-01,-1.000000000000000000e+00
2.934570312500000000e-01,-1.000000000000000000e+00
2.944335937500000000e-01,-1.000000000000000000e+00
2.954101562500000000e-01,-1.000000000000000000e+00
2.963867187500000000e-01,-1.000000000000000000e+00
2.973632812500000000e-01,-1.000000000000000000e+00
2.983398437500000000e-01,-1.000000000000000000e+00
2.993164062500000000e-01,-1.000000000000000000e+00
3.002929687500000000e-01,-1.000000000000000000e+00
3.012695312500000000e-01,-1.000000000000000000e+00
3.022460937500000000e-01,-1.000000000000000000e+00
3.032226562500000000e-01,-1.000000000000000000e+00
3.041992187500000000e-01,-1.000000000000000000e+00
3.051757812500000000e-01,-1.000000000000000000e+00
3.061523437500000000e-01,-1.000000000000000000e+00
3.071289062500000000e-01,-1.000000000000000000e+00
3.081054687500000000e-01,-1.000000000000000000e+00
3.090820312500000000e-01,-1.000000000000000000e+00
3.100585937500000000e-01,-1.000000000000000000e+00
3.110351562500000000e-01,-1.000000000000000000e+00
3.120117187500000000e-01,-1.000000000000000000e+00
3.129882812500000000e-01,-1.000000000000000000e+00
3.139648437500000000e-01,-1.000000000000000000e+00
3.149414062500000000e-01,-1.000000000000000000e+00
3.159179687500000000e-01,-1.000000000000000000e+00
3.168945312500000000e-01,-1.000000000000000000e+00
3.178710937500000000e-01,-1.000000000000000000e+00
3.188476562500000000e-01,-1.000000000000000000e+00
3.198242187500000000e-01,-1.000000000000000000e+00
3.208007812500000000e-01,-1.000000000000000000e+00
3.217773437500000000e-01,-1.000000000000000000e+00
3.227539062500000000e-01,-1.000000000000000000e+00
3.237304687500000000e-01,-1.000000000000000000e+00
3.247070312500000000e-01,-1.000000000000000000e+00
3.256835937500000000e-01,-1.000000000000000000e+00
3.266601562500000000e-01,-1.000000000000000000e+00
3.276367187500000000e-01,-1.000000000000000000e+00
3.286132812500000000e-01,-1.000000000000000000e+00
3.295898437500000000e-01,-1.000000000000000000e+00
3.305664062500000000e-01,-1.000000000000000000e+00
3.315429687500000000e-01,-1.000000000000000000e+00
3.325195312500000000e-01,-1.000000000000000000e+00
3.334960937500000000e-01,-1.000000000000000000e+00
3.344726562500000000e-01,-1.000000000000000000e+00
3.354492187500000000e-01,-1.000000000000000000e+00
3.364257812500000000e-01,-1.000000000000000000e+00
3.374023437500000000e-01,-1.000000000000000000e+00
3.383789062500000000e-01,-1.000000000000000000e+00
3.393554687500000000e-01,-1.000000000000000000e+00
3.403320312500000000e-01,-1.000000000000000000e+00
3.413085937500000000e-01,-1.000000000000000000e+00
3.422851562500000000e-01,-1.000000000000000000e+00
3.432617187500000000e-01,-1.000000000000000000e+00
3.442382812500000000e-01,-1.000000000000000000e+00
3.452148437500000000e-01,-1.000000000000000000e+00
3.461914062500000000e-01,-1.000000000000000000e+00
3.471679687500000000e-01,-1.000000000000000000e+00
3.481445312500000000e-01,-1.000000000000000000e+00
3.491210937500000000e-01,-1.000000000000000000e+00
3.500976562500000000e-01,-1.000000000000000000e+00
3.510742187500000000e-01,-1.000000000000000000e+00
3.520507812500000000e-01,-1.000000000000000000e+00
3.530273437500000000e-01,-1.000000000000000000e+00
3.540039062500000000e-01,-1.000000000000000000e+00
3.549804687500000000e-01,-1.000000000000000000e+00
3.559570312500000000e-01,-1.000000000000000000e+00
3.569335937500000000e-01,-1.000000000000000000e+00
3.579101562500000000e-01,-1.000000000000000000e+00
3.588867187500000000e-01,-1.000000000000000000e+00
3.598632812500000000e-01,-1.000000000000000000e+00
3.608398437500000000e-01,-1.000000000000000000e+00
3.618164062500000000e-01,-1.000000000000000000e+00
3.627929687500000000e-01,-1.000000000000000000e+00
3.637695312500000000e-01,-1.000000000000000000e+00
3.647460937500000000e-01,-1.000000000000000000e+00
3.657226562500000000e-01,-1.000000000000000000e+00
3.666992187500000000e-01,-1.000000000000000000e+00
3.676757812500000000e-01,-1.000000000000000000e+00
3.686523437500000000e-01,-1.000000000000000000e+00
3.696289062500000000e-01,-1.000000000000000000e+00
3.706054687500000000e-01,-1.000000000000000000e+00
3.715820312500000000e-01,-1.000000000000000000e+00
3.725585937500000000e-01,-1.000000000000000000e+00
3.735351562500000000e-01,-1.000000000000000000e+00
3.745117187500000000e-01,-1.000000000000000000e+00
3.754882812500000000e-01,-1.000000000000000000e+00
3.764648437500000000e-01,-1.000000000000000000e+00
3.774414062500000000e-01,-1.000000000000000000e+00
3.784179687500000000e-01,-1.000000000000000000e+00
3.793945312500000000e-01,-1.000000000000000000e+00
3.803710937500000000e-01,-1.000000000000000000e+00
3.813476562500000000e-01,-1.000000000000000000e+00
3.823242187500000000e-01,-1.000000000000000000e+00
3.833007812500000000e-01,-1.000000000000000000e+00
3.842773437500000000e-01,-1.000000000000000000e+00
3.852539062500000000e-01,-1.000000000000000000e+00
3.862304687500000000e-01,-1.000000000000000000e+00
3.872070312500000000e-01,-1.000000000000000000e+00
3.881835937500000000e-01,-1.000000000000000000e+00
3.891601562500000000e-01,-1.000000000000000000e+00
3.901367187500000000e-01,-1.000000000000000000e+00
3.911132812500000000e-01,-1.000000000000000000e+00
3.920898437500000000e-01,-1.000000000000000000e+00
3.930664062500000000e-01,-1.000000000000000000e+00
3.940429687500000000e-01,-1.000000000000000000e+00
3.950195312500000000e-01,0.000000000000000000e+00
3.959960937500000000e-01,0.000000000000000000e+00
3.969726562500000000e-01,0.000000000000000000e+00
3.979492187500000000e-01,0.000000000000000000e+00
3.989257812500000000e-01,0.000000000000000000e+00
3.999023437500000000e-01,0.000000000000000000e+00
4.008789062500000000e-01,0.000000000000000000e+00
4.018554687500000000e-01,0.000000000000000000e+00
4.028320312500000000e-01,0.000000000000000000e+00
4.038085937500000000e-01,0.000000000000000000e+00
4.047851562500000000e-01,0.000000000000000000e+00
4.057617187500000000e-01,-1.000000000000000000e+00
4.067382812500000000e-01,-1.000000000000000000e+00
4.077148437500000000e-01,-1.000000000000000000e+00
4.086914062500000000e-01,-1.000000000000000000e+00
4.096679687500000000e-01,-1.000000000000000000e+00
4.106445312500000000e-01,-1.000000000000000000e+00
4.116210937500000000e-01,-1.000000000000000000e+00
4.125976562500000000e-01,-1.000000000000000000e+00
4.135742187500000000e-01,-1.000000000000000000e+00
4.145507812500000000e-01,-1.000000000000000000e+00
4.155273437500000000e-01,-1.000000000000000000e+00
4.165039062500000000e-01,-1.000000000000000000e+00
4.174804687500000000e-01,-1.000000000000000000e+00
4.184570312500000000e-01,-1.000000000000000000e+00
4.194335937500000000e-01,-1.000000000000000000e+00
4.204101562500000000e-01,-1.000000000000000000e+00
4.213867187500000000e-01,-1.000000000000000000e+00
4.223632812500000000e-01,-1.000000000000000000e+00
4.233398437500000000e-01,-1.000000000000000000e+00
4.243164062500000000e-01,-1.000000000000000000e+00
4.252929687500000000e-01,-1.000000000000000000e+00
4.262695312500000000e-01,-1.000000000000000000e+00
4.272460937500000000e-01,-1.000000000000000000e+00
4.282226562500000000e-01,-1.000000000000000000e+00
4.291992187500000000e-01,-1.000000000000000000e+00
4.301757812500000000e-01,-1.000000000000000000e+00
4.311523437500000000e-01,-1.000000000000000000e+00
4.321289062500000000e-01,-1.000000000000000000e+00
4.331054687500000000e-01,-1.000000000000000000e+00
4.340820312500000000e-01,-1.000000000000000000e+00
4.350585937500000000e-01,-1.000000000000000000e+00
4.360351562500000000e-01,-1.000000000000000000e+00
4.370117187500000000e-01,-1.000000000000000000e+00
4.379882812500000000e-01,-1.000000000000000000e+00
4.389648437500000000e-01,-1.000000000000000000e+00
4.399414062500000000e-01,-1.000000000000000000e+00
4.409179687500000000e-01,-1.000000000000000000e+00
4.418945312500000000e-01,-1.000000000000000000e+00
4.428710937500000000e-01,-1.000000000000000000e+00
4.438476562500000000e-01,-1.000000000000000000e+00
4.448242187500000000e-01,-1.000000000000000000e+00
4.458007812500000000e-01,-1.000000000000000000e+00
4.467773437500000000e-01,-1.000000000000000000e+00
4.477539062500000000e-01,-1.000000000000000000e+00
4.487304687500000000e-01,-1.000000000000000000e+00
4.497070312500000000e-01,-1.000000000000000000e+00
4.506835937500000000e-01,-1.000000000000000000e+00
4.516601562500000000e-01,-1.000000000000000000e+00
4.526367187500000000e-01,-1.000000000000000000e+00
4.536132812500000000e-01,-1.000000000000000000e+00
4.545898437500000000e-01,-1.000000000000000000e+00
4.555664062500000000e-01,-1.000000000000000000e+00
4.565429687500000000e-01,-1.000000000000000000e+00
4.575195312500000000e-01,-1.000000000000000000e+00
4.584960937500000000e-01,-1.000000000000000000e+00
4.594726562500000000e-01,-1.000000000000000000e+00
4.604492187500000000e-01,-1.000000000000000000e+00
4.614257812500000000e-01,-1.000000000000000000e+00
4.624023437500000000e-01,-1.000000000000000000e+00
4.633789062500000000e-01,-1.000000000000000000e+00
4.643554687500000000e-01,-1.000000000000000000e+00
4.653320312500000000e-01,-1.000000000000000000e+00
4.663085937500000000e-01,-1.000000000000000000e+00
4.672851562500000000e-01,-1.000000000000000000e+00
4.682617187500000000e-01,-1.000000000000000000e+00
4.692382812500000000e-01,-1.000000000000000000e+00
4.702148437500000000e-01,-1.000000000000000000e+00
4.711914062500000000e-01,-1.000000000000000000e+00
4.721679687500000000e-01,-1.000000000000000000e+00
4.731445312500000000e-01,-1.000000000000000000e+00
4.741210937500000000e-01,-1.000000000000000000e+00
4.750976562500000000e-01,-1.000000000000000000e+00
4.760742187500000000e-01,-1.000000000000000000e+00
4.770507812500000000e-01,-1.000000000000000000e+00
4.780273437500000000e-01,-1.000000000000000000e+00
4.790039062500000000e-01,-1.000000000000000000e+00
4.799804687500000000e-01,-1.000000000000000000e+00
4.809570312500000000e-01,-1.000000000000000000e+00
4.819335937500000000e-01,-1.000000000000000000e+00
4.829101562500000000e-01,-1.000000000000000000e+00
4.838867187500000000e-01,-1.000000000000000000e+00
4.848632812500000000e-01,-1.000000000000000000e+00
4.858398437500000000e-01,-1.000000000000000000e+00
4.868164062500000000e-01,-1.000000000000000000e+00
4.877929687500000000e-01,-1.000000000000000000e+00
4.887695312500000000e-01,-1.000000000000000000e+00
4.897460937500000000e-01,-1.000000000000000000e+00
4.907226562500000000e-01,-1.000000000000000000e+00
4.916992187500000000e-01,-1.000000000000000000e+00
4.926757812500000000e-01,-1.000000000000000000e+00
4.936523437500000000e-01,-1.000000000000000000e+00
4.946289062500000000e-01,-1.000000000000000000e+00
4.956054687500000000e-01,-1.000000000000000000e+00
4.965820312500000000e-01,-1.000000000000000000e+00
4.975585937500000000e-01,0.000000000000000000e+00
4.985351562500000000e-01,0.000000000000000000e+00
4.995117187500000000e-01,0.000000000000000000e+00

